Data-Driven Analysis of Pareto Set Topology

When and why can evolutionary multi-objective optimization (EMO) algorithms cover the entire Pareto set? That is a major concern for EMO researchers and practitioners. A recent theoretical study revealed that (roughly speaking) if the Pareto set forms a topological simplex (a curved line, a curved triangle, a curved tetrahedron, etc.), then decomposition-based EMO algorithms can cover the entire Pareto set. Usually, we cannot know the true Pareto set and have to estimate its topology by using the population of EMO algorithms during or after the runtime. This paper presents a data-driven approach to analyze the topology of the Pareto set. We give a theory of how to recognize the topology of the Pareto set from data and implement an algorithm to judge whether the true Pareto set may form a topological simplex or not. Numerical experiments show that the proposed method correctly recognizes the topology of high-dimensional Pareto sets within reasonable population size.

==> f12.txt <==

# Curve 0 of 1, 128 points
# Curve title: ""+" using (ox=xt,oy=yt, px=p2x(xt,yt,dt),py=p2y(xt,yt,dt), xt=c12x(px,py),yt=c12y(px,py), ox):(oy)"
# x y type
 0  1  i
 0.0667377  0.987902  i
 0.100167  0.981752  i
 0.132923  0.975042  i
 0.165269  0.967698  i
 0.19759  0.960199  i
 0.229545  0.951957  i
 0.261276  0.943155  i
 0.293136  0.934308  i
 0.324498  0.924503  i
 0.355567  0.914032  i
 0.386331  0.902888  i
 0.416755  0.891037  i
 0.446793  0.87844  i
 0.476395  0.865057  i
 0.505504  0.850849  i
 0.53406  0.835778  i
 0.561998  0.819812  i
 0.588686  0.802349  i
 0.614974  0.784303  i
 0.640601  0.765451  i
 0.665425  0.745703  i
 0.688782  0.724548  i
 0.711511  0.70276  i
 0.732848  0.679775  i
 0.75292  0.65577  i
 0.772457  0.631332  i
 0.791346  0.606399  i
 0.80949  0.580935  i
 0.826814  0.554919  i
 0.843258  0.528348  i
 0.858778  0.501231  i
 0.873345  0.473586  i
 0.885358  0.444613  i
 0.896895  0.415446  i
 0.907797  0.386018  i
 0.918017  0.356319  i
 0.927563  0.326368  i
 0.93647  0.296192  i
 0.944784  0.265824  i
 0.952557  0.235292  i
 0.95984  0.204628  i
 0.966692  0.173862  i
 0.973181  0.143033  i
 0.979531  0.112252  i
 0.985495  0.0815365  i
 0.990571  0.0522106  i
 0.989372  0.0590902  i
 0.989877  0.0565715  i
 0.990094  0.0579265  i
 0.99025  0.057389  i
 0.990175  0.0576411  i
 0.99021  0.0575234  i
 0.990194  0.0575785  i
 0.990201  0.0575527  i
 0.990198  0.0575648  i
 0.990199  0.0575591  i
 0.990199  0.0575618  i
 0.990199  0.0575605  i
 0.990199  0.0575611  i
 0.990199  0.0575609  i
 0.990199  0.057561  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i
 0.990199  0.0575609  i



==> f23.txt <==

# Curve 0 of 1, 128 points
# Curve title: ""+" using (ox=xt,oy=yt, px=p3x(xt,yt,dt),py=p3y(xt,yt,dt), xt=c23x(px,py),yt=c23y(px,py), ox):(oy)"
# x y type
 1  0  i
 0.972484 -0.0182257  i
 0.945091 -0.0355993  i
 0.917514 -0.0522044  i
 0.890104 -0.0692985  i
 0.862535 -0.0858541  i
 0.834905 -0.102221  i
 0.807235 -0.118471  i
 0.779532 -0.13463  i
 0.752065 -0.151559  i
 0.724185 -0.167167  i
 0.696605 -0.183761  i
 0.668647 -0.199147  i
 0.640996 -0.215554  i
 0.612978 -0.230777  i
 0.585266 -0.247023  i
 0.557191 -0.262098  i
 0.529421 -0.27819  i
 0.501293 -0.293124  i
 0.473464 -0.309064  i
 0.445283 -0.323858  i
 0.417397 -0.339646  i
 0.389165 -0.354302  i
 0.360953 -0.369044  i
 0.333018 -0.38473  i
 0.30473 -0.399249  i
 0.276454 -0.413826  i
 0.248179 -0.428422  i
 0.220162 -0.443912  i
 0.191793 -0.458222  i
 0.163429 -0.472564  i
 0.135061 -0.486908  i
 0.106682 -0.501234  i
 0.0782895 -0.515527  i
 0.0498795 -0.529777  i
 0.0214502 -0.543977  i
-0.00700002 -0.55812  i
-0.0354721 -0.572203  i
-0.0639669 -0.586223  i
-0.092741 -0.599276  i
-0.121208 -0.613421  i
-0.14972 -0.627427  i
-0.178524 -0.640414  i
-0.207034 -0.654458  i
-0.235849 -0.667429  i
-0.26438 -0.681428  i
-0.293221 -0.694333  i
-0.321786 -0.708241  i
-0.350661 -0.721051  i
-0.379513 -0.733954  i
-0.408106 -0.747807  i
-0.437018 -0.760519  i
-0.465912 -0.773306  i
-0.494798 -0.786131  i
-0.523685 -0.798967  i
-0.552578 -0.811791  i
-0.581482 -0.824587  i
-0.610401 -0.837342  i
-0.639336 -0.850048  i
-0.66829 -0.862698  i
-0.697264 -0.875286  i
-0.726259 -0.887808  i
-0.755491 -0.899448  i
-0.784403 -0.912284  i
-0.813607 -0.92404  i
-0.842524 -0.936874  i
-0.871737 -0.948601  i
-0.900853 -0.960674  i
-0.929946 -0.972798  i
-0.959114 -0.984466  i
-0.976891 -0.991012  i
-0.913384 -0.968488  i
-0.943165 -0.97807  i
-0.972244 -0.989599  i
-0.919722 -0.970641  i
-0.949404 -0.980572  i
-0.978204 -0.992016  i
-0.914202 -0.968607  i
-0.943937 -0.978359  i
-0.972992 -0.989905  i
-0.916187 -0.969366  i
-0.945909 -0.979159  i
-0.974898 -0.990734  i
-0.913202 -0.96808  i
-0.942911 -0.977926  i
-0.971982 -0.989494  i
-0.921524 -0.971261  i
-0.951178 -0.981288  i
-0.979867 -0.992048  i
-0.915379 -0.968896  i
-0.945071 -0.978802  i
-0.974089 -0.990371  i
-0.913809 -0.968398  i
-0.943533 -0.978189  i
-0.972595 -0.989742  i
-0.917796 -0.969959  i
-0.947503 -0.979805  i
-0.976509 -0.991017  i
-0.913227 -0.968479  i
-0.94302 -0.978018  i
-0.972103 -0.989542  i
-0.920648 -0.970961  i
-0.950316 -0.98094  i
-0.978981 -0.992459  i
-0.914809 -0.968749  i
-0.94452 -0.978586  i
-0.973557 -0.990142  i
-0.914663 -0.968767  i
-0.944391 -0.978542  i
-0.973434 -0.99009  i
-0.914932 -0.968877  i
-0.94466 -0.978652  i
-0.973696 -0.990201  i
-0.914395 -0.968655  i
-0.944122 -0.978432  i
-0.973172 -0.98998  i
-0.915615 -0.969147  i
-0.94534 -0.978929  i
-0.974353 -0.990488  i
-0.913535 -0.968267  i
-0.943255 -0.978073  i
-0.972322 -0.989631  i
-0.919247 -0.970474  i
-0.948935 -0.980383  i
-0.977894 -0.991379  i
-0.913933 -0.968559  i
-0.943681 -0.978262  i
-0.972744 -0.989803  i



==> f31.txt <==

# Curve 0 of 1, 128 points
# Curve title: ""+" using (ox=xt,oy=yt, px=p1x(xt,yt,dt),py=p1y(xt,yt,dt), xt=c31x(px,py),yt=c31y(px,py), ox):(oy)"
# x y type
-1 -1  i
-0.99558 -0.957857  i
-0.99163 -0.926812  i
-0.987791 -0.895747  i
-0.983366 -0.864787  i
-0.979537 -0.833713  i
-0.974883 -0.802791  i
-0.970259 -0.771861  i
-0.965601 -0.740933  i
-0.960881 -0.710014  i
-0.956084 -0.679107  i
-0.951201 -0.648214  i
-0.946226 -0.617337  i
-0.941151 -0.586477  i
-0.935973 -0.555635  i
-0.930687 -0.524813  i
-0.925288 -0.494011  i
-0.919772 -0.463232  i
-0.914133 -0.432476  i
-0.908368 -0.401745  i
-0.90247 -0.371041  i
-0.896436 -0.340365  i
-0.890259 -0.309718  i
-0.883933 -0.279104  i
-0.877453 -0.248523  i
-0.870811 -0.217978  i
-0.864002 -0.187472  i
-0.857017 -0.157007  i
-0.84985 -0.126586  i
-0.842491 -0.0962111  i
-0.834933 -0.0658868  i
-0.827166 -0.0356162  i
-0.819181 -0.00540325  i
-0.810967  0.0247478  i
-0.802513  0.0548322  i
-0.793807  0.0848449  i
-0.784837  0.11478  i
-0.775588  0.144632  i
-0.766048  0.174394  i
-0.756199  0.204058  i
-0.746026  0.233616  i
-0.735511  0.263059  i
-0.723703  0.29207  i
-0.710609  0.32063  i
-0.697255  0.349077  i
-0.682674  0.377062  i
-0.667917  0.404947  i
-0.652853  0.432681  i
-0.63652  0.45989  i
-0.619966  0.486962  i
-0.603022  0.513824  i
-0.585567  0.54042  i
-0.566636  0.566326  i
-0.547383  0.592015  i
-0.52761  0.617388  i
-0.506342  0.641984  i
-0.484768  0.666327  i
-0.462625  0.690283  i
-0.439777  0.713763  i
-0.415361  0.736301  i
-0.391418  0.758939  i
-0.365569  0.78038  i
-0.339355  0.801437  i
-0.313237  0.822359  i
-0.285119  0.841884  i
-0.257411  0.861434  i
-0.228556  0.880009  i
-0.199011  0.897859  i
-0.169473  0.915396  i
-0.139501  0.932229  i
-0.10869  0.947902  i
-0.0787385  0.963198  i
-0.0516642  0.976052  i
-0.0555154  0.974131  i
-0.0503236  0.976723  i
-0.0579006  0.973026  i
-0.0482938  0.977724  i
-0.0617786  0.971047  i
-0.0461926  0.9787  i
-0.0659747  0.968781  i
-0.045703  0.978922  i
-0.0671997  0.968389  i
-0.046018  0.978775  i
-0.0663177  0.968589  i
-0.0457348  0.978908  i
-0.0671322  0.968424  i
-0.0460061  0.978781  i
-0.066342  0.968575  i
-0.0457374  0.978907  i
-0.0671267  0.968427  i
-0.0460051  0.978781  i
-0.066344  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i
-0.0457376  0.978906  i
-0.0671262  0.968427  i
-0.046005  0.978781  i
-0.0663441  0.968574  i



==> mem.txt <==
#eps	  1       2      3      4     5
0.1  31.2    40.4   38.9   37.8  31.9
0.2  37.8    43.1   38.6   37.5  32.4
0.3  43.2    60.0  123.8	290.7 625.5
0.4  52.5   394.8 4217.5
0.5 100.5  1034.4
0.6 180.5  7176.7
0.7 239.2 12686.3
0.8 271.3 16283.0
0.9 283.2 17484.7
1.0 286.2 18177.8


==> plot_ph.txt <==
set term pdfcairo enh color
#set term png 14
set colorsequence classic
set style data lines
set xrange [0.1:1]
set key bottom right
set xtics 0.1
set grid x y
set logscale y

##################################################################################
set xlabel 'Diameter'

set ylabel 'Time [sec]'
set output 'time.pdf'
plot "time.txt" u 1:2 t "1-dim" lt 1 lw 3,\
     "time.txt" u 1:3 t "2-dim" lt 3 lw 3,\
     "time.txt" u 1:4 t "3-dim" lt 2 lw 3,\
     "time.txt" u 1:5 t "4-dim" lt 5 lw 3,\
     "time.txt" u 1:6 t "5-dim" lt 4 lw 3

set ylabel 'Memory [MB]'
set output 'mem.pdf'
plot "mem.txt" u 1:2 t "1-dim" lt 1 lw 3,\
     "mem.txt" u 1:3 t "2-dim" lt 3 lw 3,\
     "mem.txt" u 1:4 t "3-dim" lt 2 lw 3,\
     "mem.txt" u 1:5 t "4-dim" lt 5 lw 3,\
     "mem.txt" u 1:6 t "5-dim" lt 4 lw 3

set ylabel '# simplices'
set output 'spx.pdf'
plot "spx.txt" u 1:2 t "1-dim" lt 1 lw 3,\
     "spx.txt" u 1:3 t "2-dim" lt 3 lw 3,\
     "spx.txt" u 1:4 t "3-dim" lt 2 lw 3,\
     "spx.txt" u 1:5 t "4-dim" lt 5 lw 3,\
     "spx.txt" u 1:6 t "5-dim" lt 4 lw 3



==> simple.txt <==
set term postscript eps enh color 18
set key opaque spacing 2 font ",24"
#set size square
set view map
set xrange [-2:2]
set yrange [-2:2]
set urange [-2:2]
set vrange [-2:2]

set isosample 64
#unset surface
set contour
set cntrlabel onecolor
set cntrparam levels 32
set logscale z

# [0,1]^3 -> 24-bit RGB integer
rgb(r,g,b) = (65536 * int(r * 255.) + 256 * int(g * 255.) + int(b * 255.))

# bound [0,1]
I(x,m,n) = (n-x) / (n-m)

# objective functions of Sph3
f1(x,y) = 1*(x-0.0)**2 + 3*(y-1.0)**2
f2(x,y) = 2*(x-1.0)**2 + 1*(y-0.0)**2
f3(x,y) = 3*(x+1.0)**2 + 2*(y+1.0)**2

# derivative of f1
df1_dx(x,y) = 2*x
df1_dy(x,y) = 6*y - 6
n1(x,y) = sqrt(df1_dx(x,y)**2 + df1_dy(x,y)**2)

# derivative of f2
df2_dx(x,y) = 4*x - 4
df2_dy(x,y) = 2*y
n2(x,y) = sqrt(df2_dx(x,y)**2 + df2_dy(x,y)**2)

# derivative of f3
df3_dx(x,y) = 6*x + 6
df3_dy(x,y) = 4*y + 4
n3(x,y) = sqrt(df3_dx(x,y)**2 + df3_dy(x,y)**2)

#
f23(x,y,w) = w*f2(x,y) + (1-w)*f3(x,y)
df23_dx(x,y,w) = w*df2_dx(x,y) + (1-w)*df3_dx(x,y)
df23_dy(x,y,w) = w*df2_dy(x,y) + (1-w)*df3_dy(x,y)
n23(x,y,w) = sqrt(df23_dx(x,y,w)**2 + df23_dy(x,y,w)**2)

#predictor step
p1x(x,y,h) = x-df1_dx(x,y)/n1(x,y)*h
p1y(x,y,h) = y-df1_dy(x,y)/n1(x,y)*h
p2x(x,y,h) = x-df2_dx(x,y)/n2(x,y)*h
p2y(x,y,h) = y-df2_dy(x,y)/n2(x,y)*h
p3x(x,y,h) = x-df3_dx(x,y)/n3(x,y)*h
p3y(x,y,h) = y-df3_dy(x,y)/n3(x,y)*h

p23x(x,y,h,w) = x-df23_dx(x,y,w)/n23(x,y,w)*h
p23y(x,y,h,w) = y-df23_dy(x,y,w)/n23(x,y,w)*h

#corrector step
eps = 1e-6
a=1e-1
c12x(x,y) = (nx=(p1x(x,y,a)+p2x(x,y,a))/2, ny=(p1y(x,y,a)+p2y(x,y,a))/2, (nx-x)**2 + (ny-y)**2 <= eps ? nx : c12x(nx,ny))
c12y(x,y) = (nx=(p1x(x,y,a)+p2x(x,y,a))/2, ny=(p1y(x,y,a)+p2y(x,y,a))/2, (nx-x)**2 + (ny-y)**2 <= eps ? ny : c12y(nx,ny))
c23x(x,y) = (nx=(p2x(x,y,a)+p3x(x,y,a))/2, ny=(p2y(x,y,a)+p3y(x,y,a))/2, (nx-x)**2 + (ny-y)**2 <= eps ? nx : c23x(nx,ny))
c23y(x,y) = (nx=(p2x(x,y,a)+p3x(x,y,a))/2, ny=(p2y(x,y,a)+p3y(x,y,a))/2, (nx-x)**2 + (ny-y)**2 <= eps ? ny : c23y(nx,ny))
c31x(x,y) = (nx=(p3x(x,y,a)+p1x(x,y,a))/2, ny=(p3y(x,y,a)+p1y(x,y,a))/2, (nx-x)**2 + (ny-y)**2 <= eps ? nx : c31x(nx,ny))
c31y(x,y) = (nx=(p3x(x,y,a)+p1x(x,y,a))/2, ny=(p3y(x,y,a)+p1y(x,y,a))/2, (nx-x)**2 + (ny-y)**2 <= eps ? ny : c31y(nx,ny))

c123x(x,y,w) = (nx=(p1x(x,y,a)+p23x(x,y,a,w))/2, ny=(p1y(x,y,a)+p23y(x,y,a,w))/2, (nx-x)**2 + (ny-y)**2 <= eps ? nx : c123x(nx,ny,w))
c123y(x,y,w) = (nx=(p1x(x,y,a)+p23x(x,y,a,w))/2, ny=(p1y(x,y,a)+p23y(x,y,a,w))/2, (nx-x)**2 + (ny-y)**2 <= eps ? ny : c123y(nx,ny,w))


##################################################################################
N=128
set samples N
set table "f12.txt"
plot xt=0,yt=1,dt=1./32, "+" using (ox=xt,oy=yt, px=p2x(xt,yt,dt),py=p2y(xt,yt,dt), xt=c12x(px,py),yt=c12y(px,py), ox):(oy)
set table "f23.txt"
plot xt=1,yt=0,dt=1./32, "+" using (ox=xt,oy=yt, px=p3x(xt,yt,dt),py=p3y(xt,yt,dt), xt=c23x(px,py),yt=c23y(px,py), ox):(oy)
set table "f31.txt"
plot xt=-1,yt=-1,dt=1./32, "+" using (ox=xt,oy=yt, px=p1x(xt,yt,dt),py=p1y(xt,yt,dt), xt=c31x(px,py),yt=c31y(px,py), ox):(oy)
set table "f123.txt"
do for [w=0:N] {plot xt=0,yt=1,dt=1./32, "+" using (ox=xt,oy=yt,wt=w/128., px=p23x(xt,yt,dt,wt),py=p23y(xt,yt,dt,wt), xt=c123x(px,py,wt),yt=c123y(px,py,wt), ox):(oy)}

set table "f21.txt"
plot xt=1,yt=0,dt=1./200, "+" using (ox=xt,oy=yt, px=p1x(xt,yt,dt),py=p1y(xt,yt,dt), xt=c12x(px,py),yt=c12y(px,py), ox):(oy)
set table "f32.txt"
plot xt=-1,yt=-1,dt=1./200, "+" using (ox=xt,oy=yt, px=p2x(xt,yt,dt),py=p2y(xt,yt,dt), xt=c23x(px,py),yt=c23y(px,py), ox):(oy)
set table "f13.txt"
plot xt=0,yt=1,dt=1./200, "+" using (ox=xt,oy=yt, px=p3x(xt,yt,dt),py=p3y(xt,yt,dt), xt=c31x(px,py),yt=c31y(px,py), ox):(oy)

unset table
unset samples
##################################################################################
set xlabel 'x_1' font ',24'
set ylabel 'x_2' font ',24'
##################################################################################
set output 'f1.eps'
set title 'X*(f_1)' font ',32'
set label 1 front point pt 7 ps 3 lc rgb "#ff0000" at 0,1,1
splot \
 f1(x,y) t "f_1(x)" w l lc 1 nosurface
##################################################################################
set output 'f2.eps'
set title 'X*(f_2)' font ',32'
set label 1 front point pt 7 ps 3 lc rgb "#00ff00" at 1,0,1
splot \
 f2(x,y) t "f_2(x)" w l lc 2 nosurface
##################################################################################
set output 'f3.eps'
set title 'X*(f_3)' font ',32'
set label 1 front point pt 7 ps 3 lc rgb "#0000ff" at -1,-1,1
splot \
 f3(x,y) t "f_3(x)" w l lc 3 nosurface
unset label 1
##################################################################################
set output 'f12.eps'
set title 'X*(f_1, f_2)' font ',32'
splot \
 f1(x,y) t "f_1(x)" w l lc 1 nosurface,\
 f2(x,y) t "f_2(x)" w l lc 2 nosurface,\
 "f12.txt" using 1:2:(1):(rgb(I(f1($1,$2),0,f1(1,0)), I(f2($1,$2),0,f2(0,1)), 0)) not w l lw 10 lc rgb var nocontour
##################################################################################
set output 'f23.eps'
set title 'X*(f_2, f_3)' font ',32'
splot \
 f2(x,y) t "f_2(x)" w l lc 2 nosurface,\
 f3(x,y) t "f_3(x)" w l lc 3 nosurface,\
 "f23.txt" using 1:2:(1):(rgb(0, I(f2($1,$2),0,f2(-1,-1)), I(f3($1,$2),0,f3(1,0)))) not w l lw 10 lc rgb var nocontour
##################################################################################
set output 'f31.eps'
set title 'X*(f_3, f_1)' font ',32'
splot \
 f1(x,y) t "f_1(x)" w l lc 1 nosurface,\
 f3(x,y) t "f_3(x)" w l lc 3 nosurface,\
 "f31.txt" using 1:2:(1):(rgb(I(f1($1,$2),0,f1(-1,-1)), 0, I(f3($1,$2),0,f3(0,1)))) not w l lw 10 lc rgb var nocontour
##################################################################################
set output 'f123.eps'
set title 'X*(f_1, f_2, f_3)' font ',32'
splot \
 f1(x,y) t "f_1(x)" w l lc 1 nosurface,\
 f2(x,y) t "f_2(x)" w l lc 2 nosurface,\
 f3(x,y) t "f_3(x)" w l lc 3 nosurface,\
 "f123.txt" using 1:2:(1):(rgb(I(f1($1,$2),0,f1(-1,-1)), I(f2($1,$2),0,f2(-1,-1)), I(f3($1,$2),0,f3(1,0)))) not w p pt 7 lc rgb var nocontour
##################################################################################



==> spx.txt <==
#eps       1         2        3       4       5
0.1      375       375      375     375     375
0.2     4069      6158     7394    7871    7984
0.3    62061    340340  1283175 3623329 8094446
0.4   388953   6229060 71676735
0.5  1269273  41746721
0.6  2550771 130714494
0.7  3625915 232638402
0.8  4219009 299302371
0.9  4448642 328098963
1.0  4494641 334466252


==> time.txt <==
#eps     1       2        3       4       5
0.1  0.859   0.860    0.859   0.861   0.869
0.2  0.891   0.924    0.888   0.893   0.893
0.3  0.917   1.158    2.304   5.908  14.276
0.4  1.128   7.297	100.651
0.5  1.641  49.558
0.6  2.473 164.593
0.7  3.246 302.111
0.8  3.672 405.847
0.9  3.771 480.954
1.0  3.874 496.922

